Similar Fermi-GBM sGRBs to GW/sGRB 170817A in MeV-GeV energies

The rate of observed gravitational waves (GWs) from neutron star-neutron star (NS-NS) mergers detected by the Laser Interferometer Gravitational-Wave Observatory (LIGO) indicates the existence of more than one short gamma-ray bursts (sGRBs) similar to GW/sGRB 170817A within the total gamma-ray bursts (GRBs) recorded by satellite detectors such as BATSE, Fermi-Gamma-ray Burst Monitor (Fermi-GBM), and Swift-Burst Alert Telescope (Swift-BAT). We investigated sGRBs in the Fermi-GBM dataset based on their MeV-GeV $\gamma$-ray emission features, to identify sGRBs similar to sGRB 170817A. Any addition of such events can impact the rate of NS-NS CBC events observed by LIGO. SGRB 170817A exhibits two distinct emission components: a non-thermal peak and a thermal component. We adopted a multifaceted approach to identify analogous sGRBs, which involved computing the hardness ratios $HR_{1}$ and $HR_{2}$ and then clustering them via the K-means algorithm. Our further studies reveal the presence of eight such events in Fermi-GBM data, which will enable us to calculate the rate of electromagnetic (EM) counterparts associated with LIGO GW events (GW+sGRB events) across all observing runs. Giving an estimation, by the end of the $O_4$ LIGO run, there could be nearly 5 GW+sGRB events. Deviation from this number may raise concerns about our understanding of the evolution of such events over distance.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
